GreedyGD: Enhanced Generalized Deduplication for Direct Analytics in IoT

Exponential growth in the amount of data generated by the Internet of Things currently pose significant challenges for data communication, storage and analytics and leads to high costs for organisations hoping to leverage their data. Novel techniques are therefore needed to holistically improve the efficiency of data storage and analytics in IoT systems. The emerging compression technique Generalized Deduplication (GD) has been shown to deliver high compression and enable direct compressed data analytics with low storage and memory requirements. In this paper, we propose a new GD-based data compression algorithm called GreedyGD that is designed for analytics. Compared to existing versions of GD, GreedyGD enables more reliable analytics with less data, while running 11.2x faster and delivering even better compression.

==> data/results_clustering_ar.csv <==
GD-GLEAN,GD-GLEAN+,GD-INFOCOM,GD-INFOCOM+,GD-greedy,uncompresed
1.1011583171510713,1.0060600312323476,1.9930022731233867,1.0060600312323476,1.0060811333126527,1.0
2.14935123060391,1.0049886721480057,1.6995986535073924,1.0049886721480057,1.0000490449140127,1.0
1.251181296399528,1.4398883696757003,1.716804305909344,1.444721585807254,1.056730385050635,1.0
1.442106697659837,1.1590345749901498,1.6393434381235763,1.5943280239170867,1.410593930629716,1.0
1.098881027434181,1.2806476851506914,1.568781793164549,1.2805725538231614,1.268453917552037,1.0
1.2183474385630364,1.214477722683995,1.2147886116345714,1.2209445829658996,1.049735627823357,1.0
1.4557244444615494,2.0095583979522087,1.953873380145002,1.7689578812577786,1.1184698267429456,1.0
2.139184782047934,1.3727384710139348,2.422675451789897,1.482239730207876,1.34806930209781,1.0
1.0073623350276646,1.0113076876589953,1.5755303442346638,1.0113076876589953,1.0005830687732662,1.0
1.0065855170847575,1.3750200601529357,1.973372819900688,1.375013849797761,1.1166198137712084,1.0
1.005838592708991,1.0005387566900985,3.64942032579616,1.0005387566900985,1.000542291375114,1.0
1.006554885158627,1.1152464874726995,1.7346697274724252,1.115453345898067,1.115890584662019,1.0
1.012584950168517,1.000474564216753,2.774785264359152,1.0004744895410302,1.0004744148653075,1.0
1.017460618241111,1.000073197232087,2.6763032450005886,1.000073197232087,1.0016610858700548,1.0
1.0124234377359498,1.020322636043118,1.454751841800985,1.4449186386775112,1.169978195706938,1.0
1.0050956239125977,1.0051169584591275,1.3902225309697471,1.382441948430113,1.1494565360732998,1.0
1.5807852811192298,1.079831669260151,1.8771098554057253,1.079831669260151,1.0113034668257272,1.0
1.3310410446464536,1.4810760576935431,2.0437973347309306,1.448843621202481,1.0776342939530184,1.0


==> data/results_clustering_ar_vs_adr_GD-GLEAN+.csv <==
dataset_id,compressor,ar,cr,adr
academic_block_total_mains,GD-GLEAN+,1.0060600312323476,0.4672676733151037,0.0036909884188515
academic_block_ups_sockets_3,GD-GLEAN+,1.0049886721480057,0.493449188555873,0.0038334306473379
beach_water_quality,GD-GLEAN+,1.4360471204525724,0.2775973129427594,0.0212260953824989
beach_water_quality_depth,GD-GLEAN+,1.1531740343702206,0.3346877282688093,0.058254200146092
beach_weather_stations_float,GD-GLEAN+,1.280610158536473,0.2772316153193496,0.009839895827192
beach_weather_stations_int,GD-GLEAN+,1.214477722683995,0.2093641306727947,0.0093045474556698
citylab,GD-GLEAN+,2.0095583979522087,0.4071604470543664,0.0163477931426406
gas_turbine_emissions,GD-GLEAN+,1.3727202160749818,0.4647935510214182,0.0414518863138618
household_power_consumption,GD-GLEAN+,1.0112779122450175,0.2245582813848902,0.0147350726999359
pilot_p01_brownies,GD-GLEAN+,1.3750200601529357,0.6632333192385136,0.0117844327960326
pilot_p01_brownies_accelerometer,GD-GLEAN+,1.0005387566900985,0.6446030242700272,0.0091567349387732
pilot_p01_brownies_angular_velocity,GD-GLEAN+,1.1152834840819148,0.7125424892831552,0.0146013135417777
pilot_p01_brownies_magnetometer,GD-GLEAN+,1.0004746388924755,0.6296391107188282,0.0046084291795694
pilot_p01_brownies_position,GD-GLEAN+,1.0000731661372564,0.6174326666319555,0.0158459347083894
pollutionData172156,GD-GLEAN+,1.0179730698266325,0.2737220047341587,0.0296937591041514
pollutionData204273,GD-GLEAN+,1.0050956239125977,0.2737220047341587,0.0296937591041514
smart_city,GD-GLEAN+,1.079831669260151,0.3003013396802205,0.0084996641962507
taxi_trips_2020,GD-GLEAN+,1.4689326408042795,0.3260844779846505,0.0088966583178027


==> data/results_clustering_ar_vs_adr_GD-GLEAN.csv <==
dataset_id,compressor,ar,cr,adr
academic_block_total_mains,GD-GLEAN,1.1011583171510713,0.5041644884992762,0.0249638089110503
academic_block_ups_sockets_3,GD-GLEAN,2.1493512306039095,0.6008156975867416,0.0122480308414503
beach_water_quality,GD-GLEAN,1.2494892474651933,0.5281671578545716,0.0655786059635399
beach_water_quality_depth,GD-GLEAN,1.4433077771485625,0.6143502224583306,0.1140804502290988
beach_weather_stations_float,GD-GLEAN,1.098881027434181,0.7943375260496103,0.0373826325678443
beach_weather_stations_int,GD-GLEAN,1.219114793441126,0.2093641306727947,0.0093045474556698
citylab,GD-GLEAN,1.4557244444615494,0.7176690661110059,0.1784641977647281
gas_turbine_emissions,GD-GLEAN,2.1392917321794096,0.7168722701344981,0.0236652272361697
household_power_consumption,GD-GLEAN,1.0073567769503888,0.4646007470760527,0.0092423718326228
pilot_p01_brownies,GD-GLEAN,1.0065895397011775,1.0221268167583784,0.2673144561926706
pilot_p01_brownies_accelerometer,GD-GLEAN,1.0058385220152908,0.7502225186382603,0.062696950688878
pilot_p01_brownies_angular_velocity,GD-GLEAN,1.0066092543808893,0.912191294128731,0.0475966747409734
pilot_p01_brownies_magnetometer,GD-GLEAN,1.012584950168517,0.7258607566377496,0.069582631893429
pilot_p01_brownies_position,GD-GLEAN,1.0174606804307729,0.7554930342226818,0.0914100213473367
pollutionData172156,GD-GLEAN,1.012936600494739,0.2737220047341587,0.0296937591041514
pollutionData204273,GD-GLEAN,1.0051062911858626,0.2737220047341587,0.0296937591041514
smart_city,GD-GLEAN,1.580822833738634,0.4433139706142263,0.0890233413062176
taxi_trips_2020,GD-GLEAN,1.331050134633198,0.4391573707379052,0.0485320840654359


==> data/results_clustering_ar_vs_adr_GD-greedy.csv <==
dataset_id,compressor,ar,cr,adr
academic_block_total_mains,GD-greedy,1.0060811333126527,0.4708038442978928,0.0020191611709827
academic_block_ups_sockets_3,GD-greedy,1.0000490449140127,0.496095033892341,0.0064792759838059
beach_water_quality,GD-greedy,1.1432339483098743,0.2489607233766951,0.0113366503160505
beach_water_quality_depth,GD-greedy,1.410593930629716,0.2678713726011023,0.0226733182814263
beach_weather_stations_float,GD-greedy,1.2652914900260428,0.2389780991025861,0.0201956572448035
beach_weather_stations_int,GD-greedy,1.0028279877528978,0.1985734602290669,0.0110125228479164
citylab,GD-greedy,1.1184698267429456,0.3988799962114037,0.0080673422996779
gas_turbine_emissions,GD-greedy,1.3480665241723173,0.4382719410039718,0.0177705737512218
household_power_consumption,GD-greedy,1.0005865094877704,0.2094622116206129,0.0130318302024846
pilot_p01_brownies,GD-greedy,1.1167081701880086,0.65580163953843,0.0259869187102724
pilot_p01_brownies_accelerometer,GD-greedy,1.0005423267219642,0.6442546803293524,0.0088083909980983
pilot_p01_brownies_angular_velocity,GD-greedy,1.1154451132284415,0.7125424892831552,0.0146013135417777
pilot_p01_brownies_magnetometer,GD-greedy,1.0004744148653075,0.6296391107188282,0.0046084291795694
pilot_p01_brownies_position,GD-greedy,1.0011110183103156,0.6162579122750905,0.0146711803515244
pollutionData172156,GD-greedy,1.1719327415267982,0.2534538874726875,0.0031779178805535
pollutionData204273,GD-greedy,1.1534207794983786,0.2534425072833212,0.0031665376911871
smart_city,GD-greedy,1.0102832552356535,0.2963188250403553,0.0045171495563855
taxi_trips_2020,GD-greedy,1.0776342939530184,0.1385469004525487,0.01198399099772


==> data/results_compression.csv <==
data_source,dataset_id,bzip2-max_compression,zstd-max_compression,GD-greedy,GD-INFOCOM+,GD-GLEAN+,zlib-max_compression,lz4-max_compression,GD-INFOCOM,snappy-max_compression,GD-GLEAN,scatter0,scatter1,scatter2,scatter3,scatter4,scatter5,scatter6,scatter7,scatter8,scatter9
aarhus,citylab,0.2556396142039641,0.3077770303558571,0.3988799962114037,0.4032652964576624,0.4071604470543664,0.3454684124758403,0.4127813885625497,0.6075179958325441,0.5310001136923485,0.7176690661110059,1.0390314196960333,2.065141094048022,3.030373950161585,4.012142343591492,5.036965865424511,5.863765901628785,7.1024987953068255,8.115303124308168,9.087108635534868,10.08806421321583
chicago,beach_water_quality,0.2262735695096537,0.2975407366491752,0.2489607233766951,0.2775973129427594,0.2775973129427594,0.3475658439830274,0.4217354189158653,0.5068130356416655,0.5104597152828341,0.5281671578545716,0.8526702858799284,2.1160839759205046,3.1201242025106732,3.9481746208607427,5.105021334387033,5.976176359221846,7.062312823438426,8.027238285742872,9.050679234157709,10.14790236548051
chicago,beach_water_quality_depth,0.2685909574114676,0.3605948109760148,0.2678713726011023,0.306361644199482,0.3346877282688093,0.3995996943724669,0.4911509202046376,0.5466705956570821,0.5661666998870507,0.6143502224583306,1.0009820035339836,1.8625759756351918,3.097543344110111,3.8840662987683694,4.879812104347335,6.096695964702439,6.945870882466398,8.019406541055462,9.053361682713112,10.019601862355037
chicago,beach_weather_stations_float,0.1939801463708488,0.2383425616180259,0.2389780991025861,0.2772316153193496,0.2772316153193496,0.2906925699491162,0.3322528550005768,0.7371392465414577,0.4621499339921303,0.7943375260496103,1.038804816782282,1.9010080742090754,2.919981315788489,3.895803637271687,4.924001507394973,5.928908764187294,7.099805043268743,7.976010724782974,8.991954980664357,10.063289131274074
chicago,beach_weather_stations_int,0.1807919274345054,0.1931814252619204,0.1985734602290669,0.2055742001212409,0.2093641306727947,0.24186058573355,0.2797356015813192,0.2055742001212409,0.4205110473358459,0.2093641306727947,0.9129508233399957,1.9564873923247614,3.11436502954074,3.852453857538505,5.062710850594512,6.085594551663693,7.046299971254614,8.109197925283445,9.050430005292533,9.96183898481866
chicago,taxi_trips_2020,0.0783330251452618,0.0862820453091275,0.1385469004525487,0.3260844779846505,0.3260844779846505,0.158065557083835,0.1705484432704129,0.422664101129566,0.273605498257896,0.4391573707379052,0.8516618360181748,1.9864003706603257,3.0886524018477517,4.009729230497969,4.991971238805575,5.979610102683254,6.950358656543794,7.859536464871829,8.879060389914681,10.080423480359695
citypulse,pollutionData172156,0.2400017076502732,0.2702555783242258,0.2534538874726875,0.2534425072833212,0.2737220047341587,0.3163905965391621,0.3952157331511839,0.2534425072833212,0.5092412340619308,0.2737220047341587,1.0513353310290328,1.9988742229374679,2.9973030189410035,3.85942001555037,5.004690772694395,5.985492394159073,6.962971813994744,7.947107004518637,8.953372061329581,9.893181149057062
citypulse,pollutionData204273,0.2399419398907104,0.2679388661202185,0.2534425072833212,0.2534425072833212,0.2737220047341587,0.3141051912568306,0.3955686475409836,0.2534425072833212,0.5076445810564663,0.2737220047341587,0.9325207574324459,2.061148447212906,2.9534642047256034,3.94817576093178,4.8749283001312556,6.126443805475981,6.922979803667142,8.141395827020924,8.892064348298934,10.137238114138329
cmummac,pilot_p01_brownies,0.4985380409749064,0.5370174605399807,0.65580163953843,0.6632333192385136,0.6632333192385136,0.6769016195988339,0.761863611525158,0.8687947269734226,0.948572229644867,1.0221268167583784,0.8828238155653608,1.8588090061563707,2.9246996316423943,3.9825979560326847,5.0899244182624415,6.01406012293226,7.103230493435468,8.042653810779413,8.87605076895739,10.066738643873158
cmummac,pilot_p01_brownies_accelerometer,0.4509918052094568,0.5219591872156308,0.6442546803293524,0.6446030242700272,0.6446030242700272,0.6208936164937207,0.7405245409801515,0.7870571011337913,0.9568137017889686,0.7502225186382603,0.9576884119001937,1.9007712306506397,3.1116735224701744,4.095120940903265,5.113033251146006,6.040772559803954,7.070853990340417,8.00287028346305,9.05259679106045,10.124900226729178
cmummac,pilot_p01_brownies_angular_velocity,0.4293524751738758,0.4891639082084278,0.7125424892831552,0.7125424892831552,0.7125424892831552,0.5831665860824934,0.7204968944099379,0.877715161267129,0.8952349958468157,0.912191294128731,0.9558125114859481,1.9959955878134106,3.0387375404444086,4.010276207511542,5.042129141376953,6.050185364158105,7.045939358562592,7.971819352757564,8.978242600771944,9.9620501200001
cmummac,pilot_p01_brownies_magnetometer,0.4676435947979817,0.5239837095994346,0.6296391107188282,0.6296391107188282,0.6296391107188282,0.6262103122946653,0.7391973816342471,0.7676490131081453,0.9018782311154088,0.7258607566377496,1.065568951617306,1.8701019729299975,3.0360791474270385,4.1422373492846365,5.124871719972521,6.12916439826121,7.000194834115835,8.135930915999099,8.961152434353831,10.044270645212746
cmummac,pilot_p01_brownies_position,0.4604302265035147,0.49283482723993,0.6162579122750905,0.6174326666319555,0.6174326666319555,0.6017015658124745,0.705176293375981,0.7888208199757518,0.8361633875106929,0.7554930342226818,1.0218337399356798,2.144033682864298,3.1490197128420796,4.143288284140532,5.144704183756449,5.991412169168125,7.101067770596916,7.9201109854928555,9.098408908431127,9.978505875698204
combed,academic_block_total_mains,0.4961629950455233,0.4657876693047647,0.4708038442978928,0.4672676733151037,0.4672676733151037,0.5474837531769777,0.6216244611202265,0.507850953032009,0.7254146157063347,0.5041644884992762,0.9203678292384954,1.9783304355668536,2.9047986768823284,3.958271994154503,5.121486840269694,5.88311683168815,6.940401749957623,8.106751213465618,9.146422847845852,9.955546298846018
combed,academic_block_ups_sockets_3,0.5023332637269574,0.5136389826641453,0.496095033892341,0.493449188555873,0.493449188555873,0.6027008240621508,0.6585536568483006,0.5768450348590365,0.7830011562392448,0.6008156975867416,1.0025196353253527,2.0152414534701952,3.0663742945728187,4.076080332401422,4.890841490513727,6.03440642130498,6.986911090177382,8.02215096254769,9.051154352871142,10.149417671963342
melbourne,smart_city,0.2587590595722114,0.320957810382417,0.2963188250403553,0.3003013396802205,0.3003013396802205,0.3710299923398739,0.4286297212892581,0.4217032319638039,0.5914766366154027,0.4433139706142263,1.0878326383566916,2.0765560128467886,2.9723041961692953,4.105814869682249,4.93137008144802,5.858766326919384,6.93650904847068,7.927608390636172,8.909324281333399,10.141291329465156
uci,gas_turbine_emissions,0.5200408104676746,0.6494816402392696,0.4382719410039718,0.4472061025253963,0.4647935510214182,0.74214788287965,0.8087519767956977,0.6937997253121172,0.9488755466350544,0.7168722701344981,1.0995783791163827,2.100271206350085,3.1345760181329534,3.902782960959227,5.096200080183979,5.900505086936437,6.971570252395921,8.107908015467318,8.897784353097194,9.962539729142614
uci,household_power_consumption,0.1707061574239314,0.205219638116802,0.2094622116206129,0.2245582813848902,0.2245582813848902,0.2776442910959668,0.3243086247713482,0.4615914738746456,0.4367363345732578,0.4646007470760527,1.0671066884184541,2.081175363636327,3.133781294317616,3.939257074717671,5.119680252539241,6.017058217999991,7.024578981947419,8.117900290515658,9.084914008856137,10.080439281062018


==> data/results_runtime_vs_d_uci-gas_turbine_emissions.csv <==
n_columns,median,error_minus,error_plus
1,0.038896083831787095,0.03044979572296143,0.03193774223327632
2,0.07878422737121579,0.01994656324386595,0.03786467313766477
3,0.11569154262542725,0.028971195220947307,0.04995844364166255
4,0.1605713367462158,0.030996966361999473,0.08832159042358392
5,0.23328292369842524,0.0587741494178772,0.06492195129394535
6,0.2862354516983032,0.06282609701156619,0.08003287315368629
7,0.3909549713134765,0.09376817941665644,0.09382197856903063
8,0.4208362102508545,0.04481844902038573,0.09379439353942864
9,0.49062979221343994,0.05290699005126953,0.1158020377159118
10,0.5684809684753418,0.05309218168258667,0.1431048393249511
11,0.638847827911377,0.0072116494178772195,0.061155641078948886


==> data/results_sampling_compression.csv <==
training_size,GD-GLEAN,GD-GLEAN+,GD-INFOCOM,GD-INFOCOM+,GD-greedy
10,1.1873963914200445,1.1873963914200445,0.7129439539414243,0.414027723234104,0.4169276540931288
25,1.1873963914200445,1.1873963914200445,0.7526356164224643,0.4143517641262743,0.40727754364597946
50,1.1873963914200445,1.1873963914200445,0.7065529988397076,0.4034605599039853,0.4072633321024164
100,1.111401269156554,1.111401269156554,0.6878734068476837,0.3699994949993466,0.4072592981247992
250,0.8189622308178673,0.637098783798862,0.6251769162055244,0.36481491542242117,0.3688567389279986
500,0.8253300851712724,0.6359013339780067,0.6149870744826893,0.35734289209630543,0.36897826977473713
1000,0.6680443968620912,0.3863579666163379,0.6148846129851291,0.35730311836464557,0.3637060406780428
2500,0.657940069958463,0.37188917878679395,0.570450024117669,0.35703699023798074,0.360199540070202
5000,0.6546297923623491,0.36749601228865403,0.5756791024093635,0.36280784816025674,0.3607455002020851
10000,0.6197345691316192,0.36404437620998287,0.5705026896596289,0.3618990317719934,0.3529126951971824

